TopoBench: Benchmarking LLMs on Hard Topological Reasoning

Solving topological grid puzzles requires reasoning over global spatial invariants such as connectivity, loop closure, and region symmetry and remains challenging for even the most powerful large language models (LLMs). To study these abilities under controlled settings, we introduce TopoBench, a benchmark of six puzzle families across three difficulty levels. We evaluate strong reasoning LLMs on TopoBench and find that even frontier models solve fewer than one quarter of hard instances, with two families nearly unsolved. To investigate whether these failures stem from reasoning limitations or from difficulty extracting and maintaining spatial constraints, we annotate 750 chain of thought traces with an error taxonomy that surfaces four candidate causal failure modes, then test them with targeted interventions simulating each error type. These interventions show that certain error patterns like premature commitment and constraint forgetting have a direct impact on the ability to solve the puzzle, while repeated reasoning is a benign effect of search. Finally we study mitigation strategies including prompt guidance, cell-aligned grid representations and tool-based constraint checking, finding that the bottleneck lies in extracting constraints from spatial representations and not in reasoning over them. Code and data are available at github.com/mayug/topobench-benchmark.

==> figures/prompts/bridges.txt <==
Game: Bridges (also known as Hashi or Hashiwokakero)

Solve the following Bridges puzzle by connecting islands with bridges. You are given a 2D ASCII board representation.

Legend:

A grid where each cell is either:
- A number (1–8) representing an island with that many required bridges.
- A dot (.) representing an empty cell/water.

Provide the completed grid with bridges represented by:
  - `-` for horizontal bridges.
  - `|` for vertical bridges.
  - `=` for horizontal double bridges.
  - `"` for vertical double bridges.

Rules: 

Connect all of the islands with bridges such that:
The number of bridges connected to each island matches the number on that island.
Bridges only run horizontally or vertically.
Bridges must not cross other bridges or islands.
A maximum of two bridges can connect any pair of islands.
All islands must be part of a single connected group.

Think step by step then output only the solved board in json format as shown below.

Output Format:

Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

3..1.
..4.3
.....
.....
4.4.1

Solution:

```json
{"response": "
3--1.
".4=3
".".|
".".|
4=4.1
"}
```

Now solve this puzzle:

==> figures/prompts/flow_free.txt <==
Game: Flow Free

Solve the following Flow Free puzzle by connecting the same letters. You are given a 2D ASCII board representation.

Legend:

Letters (A-Z) = colored dots that need to be connected
. = empty space that can be filled with letters to create paths

Rules:

1. You may only fill in dots (.) with letters that already exist on the board.
2. You cannot modify or move any of the existing letters.
3. Each pair of identical letters must be connected with a continuous, unbroken path of the same letter.
4. Paths cannot cross or overlap each other.
5. When solved, no dots should remain — the board must be completely filled with letters.
6. A path cannot be adjacent to itself horizontally or vertically.

Think step by step then output only the solved board in json format as shown below.

Output Format:

Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

BA...A
..E...
..D.F.
..F..D
..C.CE
B.....

Solution:

```json
{"response": "
BAAAAA
BEEDDD
BEDDFD
BEFFFD
BECCCE
BEEEEE
"}
```

Now solve this puzzle:

==> figures/prompts/galaxies.txt <==
Game: Galaxies (also known as Spiral Galaxies / Tentai Show) 

Solve the following Galaxies puzzle by partitioning the grid into rotationally symmetric regions. You are given a 2D ASCII board representation.

Legend:

Initial grid: 
o = dot
+ = grid vertex
- = horizontal grid line
| = vertical grid line
space ( ) = empty square or non-existent grid line

Grid orientation: rows are written top-to-bottom; columns left-to-right. Each row is a string of characters; rows are separated by newline characters (\n).

Rules: 

Partition the rectangular grid into connected regions of squares so that:
Every region is 180° rotationally symmetric.
Each region contains exactly one dot, and that dot is the region’s centre of symmetry. The dot may be on a square, on an edge between two squares, or at a vertex where four squares meet.
Regions are formed by drawing edges on grid lines; the puzzle is complete when the drawn edges separate every pair of squares that belong to different regions.
Do not modify or move any of the existing dots or grid lines and vertexes. Only add new hoizontal and veritcal edges to the grid lines.

Think step by step then output only the solved board in json format as shown below.

Output Format
Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

+-+-+-+-+-+
|o   o    |
+ + + + + +
|    o    |
+ + + + + +
|        o|
+ + + + + +
|    o    |
+o+o+ + o +
|         |
+-+-+-+-+-+

Solution:

```json
{"response": "
+-+-+-+-+-+
|o| |o|   |
+-+ +-+ + +
|    o    |
+ + +-+ +-+
|   | | |o|
+-+-+ +-+-+
| | |o|   |
+o+o+ + o +
| | | |   |
+-+-+-+-+-+
"}
```

Now solve this puzzle:

==> figures/prompts/loopy.txt <==
Game: Loopy (Slitherlink)

Solve the following Loopy (Slitherlink) puzzle given as a 2D ASCII grid.

Legend:

You are given numbers arranged in a grid that represent the number of loop edges that should be adjacent to their cell. Use the following symbols to solve the puzzle:
x for no edge in that position
- and | for horizontal and vertical edges
space ( ) for empty cells where no number is given

Rules:

Draw a single continuous loop using some subset of the possible edges.
The loop must:
Pass along - and | positions only.
Satisfy all cell clues.
Have no branches (each vertex used by the loop has degree 2).
In the solution:
Use - and | to show edges that are part of the loop and x to show edges that are not part of the loop.
The structure of the puzzle is as follows: empty row, row with clues, empty row, row with clues, ... ending with an empty row.
The available positions for horizontal edges (-) are in the empty rows in every second column (the columns where clues can appear).
The available positions for vertical edges (|) are in the rows with clues in the first, third, fifth, etc. columns (the columns where no clues appear).
In each of the possible positions for edges, you must determine whether to place an edge (- or |) or to mark it as not part of the loop (x).

Stay within the grid boundaries denoted as +. Do not modify the grid boundaries.

Think step by step then output only the solved board in json format as shown below.

Output Format
Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

+++++++++++++
+           +
+ 2 1   3   +
+           +
+ 2   1   2 +
+           +
+ 3         +
+           +
+   0   1 3 +
+           +
+   3       +
+           +
+++++++++++++

Solution:

```json
{"response": "
+++++++++++++
+ - - - x - +
+|2x1x |3| |+
+ x x x - x +
+|2x x1x x2|+
+ - x - - - +
+x3| | x x x+
+ - x - - - +
+| x0x x1x3|+
+ - x - x - +
+x |3| | | x+
+ x - x - x +
+++++++++++++"}```

Now solve this puzzle:

==> figures/prompts/pattern.txt <==
Game: Pattern

Solve the following Pattern puzzle. You are given a 2D ASCII board representation. 

Legend:
-"+" for vertices
-"-" for horizontal edges
-"|" for vertical edges
-Spaces for empty cells
-Digits on top and left sides of the grid (called "clues") indicating how many cells in that row or column should form a connected pattern. 



Rules:
Patterns are formed by placing "##" into cells that should be filled and ".." into cells that should stay empty. For example when there are two clues of "3" in a row, it means that there should be two separate groups of three connected ## cells in that row. 
Only place ## and .. in empty cells (spaces). Do not modify or move any of the existing +, -, |, or numbers. Each row and column must contain exactly the number of connected ## groups as indicated by the clues. The pattern must be continuous (all ## cells must be connected horizontally or vertically).

Think step by step then output only the solved board in json format as shown below.

Output Format:

Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

       2  1  4  2  4 
     +--+--+--+--+--+
    3|  |  |  |  |  |
     +--+--+--+--+--+
    3|  |  |  |  |  |
     +--+--+--+--+--+
  1 1|  |  |  |  |  |
     +--+--+--+--+--+
1 1 1|  |  |  |  |  |
     +--+--+--+--+--+
    2|  |  |  |  |  |
     +--+--+--+--+--+

Solution:

```json
{"response": "
       2  1  4  2  4 
     +--+--+--+--+--+
    3|..|..|##|##|##|
     +--+--+--+--+--+
    3|..|..|##|##|##|
     +--+--+--+--+--+
  1 1|..|..|##|..|##|
     +--+--+--+--+--+
1 1 1|##|..|##|..|##|
     +--+--+--+--+--+
    2|##|##|..|..|..|
     +--+--+--+--+--+
"}```

Now solve this puzzle:



==> figures/prompts/undead.txt <==
Game: Undead

Solve the following Undead puzzle. You are given a 2D ASCII board representation.

Legend:

- '.' for empty squares.
- '/' or '\' for diagonal mirrors that reflect monster visibility diagonally.
- Edge clues (numbers) indicating visible monsters from that direction.
- Fill the grid with letters: G, V, or Z.

Rules:

1. The puzzle is a grid of squares. Some squares contain diagonal mirrors ('/' or '\') which cannot hold monsters.
2. All non-mirror squares must be filled with exactly one monster:
   - Ghost (G): visible only in mirrors.
   - Vampire (V): visible only directly.
   - Zombie (Z): visible in both direct view and mirrors.
3. Total counts of each monster type are provided.
4. Numbers around the edges of the grid indicate how many monsters are visible along that row or column from that position, counting diagonal reflections.
5. If a reflected line of sight crosses the same monster multiple times, count each occurrence.
6. Mirrors reflect light in both directions.

Think step by step then output only the solved board in json format as shown below.

Output Format:

Return your final answer exactly like this:

```json
{"response": "{final board state}"}
```

Example Puzzle:

Input:

G: 2 V: 6 Z: 0

   2 0 0 0  
 2 . \ \ / 0
 3 . . . . 3
 0 \ \ \ \ 0
 1 . \ . . 2
   1 0 0 1 

Solution:

```json
{"response": "
G: 2 V: 6 Z: 0

   2 0 0 0  
 2 V \ \ / 0
 3 G V V V 3
 0 \ \ \ \ 0
 1 V \ G V 2
   1 0 0 1 
"}```

Now solve this puzzle:
